PMGDA: A Preference-based Multiple Gradient Descent Algorithm

It is desirable in many multi-objective machine learning applications, such as multi-task learning with conflicting objectives and multi-objective reinforcement learning, to find a Pareto solution that can match a given preference of a decision maker. These problems are often large-scale with available gradient information but cannot be handled very well by the existing algorithms. To tackle this critical issue, this paper proposes a novel predict-and-correct framework for locating a Pareto solution that fits the preference of a decision maker. In the proposed framework, a constraint function is introduced in the search progress to align the solution with a user-specific preference, which can be optimized simultaneously with multiple objective functions. Experimental results show that our proposed method can efficiently find a particular Pareto solution under the demand of a decision maker for standard multiobjective benchmark, multi-task learning, and multi-objective reinforcement learning problems with more than thousands of decision variables. Code is available at: https://github.com/xzhang2523/pmgda. Our code is current provided in the pgmda.rar attached file and will be open-sourced after publication.}

==> Figures/synthetic/zdt1/l2/res.txt <==
cross_angle: 8.65
hv: 1.00
pbi: 1.08
elapse: 3.60


==> Figures/synthetic/zdt1/linf/res.txt <==
cross_angle: 8.89
hv: 1.00
pbi: 1.09
elapse: 3.65


==> figure/COSMOS.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
2.4482293506716273,2.1673257708178504,10.220104403258528,13.684844188688,"[[0.6978294  0.427157  ]
 [0.6121937  0.46343276]
 [0.48656622 0.49657843]
 [0.42996624 0.5925192 ]
 [0.44048837 0.727772  ]]","[[0.7439051  0.5386057 ]
 [0.6811874  0.5506874 ]
 [0.5723853  0.57674915]
 [0.5207081  0.6739384 ]
 [0.50694263 0.73608065]]"


==> figure/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.555205691359461,9.229704453872763,2.206830406037831,14.545150440580695,"[[0.67725736 0.40005317]
 [0.5661571  0.4168855 ]
 [0.47828397 0.4962017 ]
 [0.40633786 0.572487  ]
 [0.38510686 0.67383075]]","[[0.69819295 0.5129139 ]
 [0.5997341  0.5151704 ]
 [0.54059434 0.5546609 ]
 [0.5236611  0.6418349 ]
 [0.51089245 0.72645444]]"


==> figure/EPO.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
2.4401532726735518,2.1537070812165204,0.9381043654509863,3.105537681923105,"[[1.4102745  0.4070678 ]
 [0.7134587  0.45103967]
 [0.53267455 0.54221874]
 [0.43452108 0.7072157 ]
 [0.3854192  1.368955  ]]","[[1.365776   0.5289539 ]
 [0.72223186 0.55572385]
 [0.57598895 0.5900619 ]
 [0.51527494 0.74197334]
 [0.49709943 1.521026  ]]"


==> figure/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4932217640202605,0.9287520459720292,2.142129907986458,3.5390377561871267,"[[1.3810763  0.39300215]
 [0.69640744 0.43337998]
 [0.4868597  0.49238998]
 [0.45388424 0.7367785 ]
 [0.36153075 1.2590947 ]]","[[1.5837755  0.5292135 ]
 [0.7154435  0.53349847]
 [0.63196146 0.55542815]
 [0.5198655  0.7872308 ]
 [0.5222148  1.2277315 ]]"


==> figure/LS.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
2.4481102563106436,2.1951906878461216,13.417183190752496,16.139056047954536,"[[0.6499891  0.46929088]
 [0.5132754  0.44764438]
 [0.46022034 0.4893526 ]
 [0.44395655 0.55942976]
 [0.41690502 0.6467181 ]]","[[0.7290722  0.5435396 ]
 [0.56711084 0.53172415]
 [0.5424159  0.54300714]
 [0.50249386 0.61395377]
 [0.5237255  0.68355775]]"


==> figure/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4684944623288114,11.88272899889213,2.184571342682734,16.11222253139252,"[[0.71232563 0.46726835]
 [0.52399206 0.45689496]
 [0.42389202 0.46256256]
 [0.4106917  0.52493244]
 [0.39775592 0.6479156 ]]","[[0.747412   0.55898917]
 [0.57478356 0.55812323]
 [0.5237344  0.54472464]
 [0.51797646 0.5956473 ]
 [0.49669546 0.67899936]]"


==> figure/eMGDA.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.318504140363949,0.15187767449900905,2.124645733107407,0.47077621787719137,"[[1.9946994  0.46303344]
 [0.87293756 0.4882035 ]
 [0.53128624 0.54760027]
 [0.43280125 0.81142634]
 [0.42733568 1.7784837 ]]","[[2.0387425  0.54702306]
 [0.9561825  0.5311881 ]
 [0.63386476 0.59544164]
 [0.5136948  0.8453014 ]
 [0.5182113  2.0701053 ]]"


==> figure/eMGDA_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.5037757349010796,0.48370036724536297,2.1628646894221397,2.2952238407579317,"[[1.6275369  0.4257216 ]
 [0.6907378  0.416402  ]
 [0.46885082 0.4778487 ]
 [0.40615296 0.69127715]
 [0.3854676  1.4860582 ]]","[[1.708383   0.52721685]
 [0.7369611  0.5319988 ]
 [0.5451989  0.55570245]
 [0.5267958  0.7764978 ]
 [0.5127546  1.4409529 ]]"


==> figure/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.419388788994258,0.13274734270944388,2.126783846267571,1.2233792526899494,"[[1.8699137  0.43987614]
 [0.7758931  0.431012  ]
 [0.5332936  0.5448629 ]
 [0.42617422 0.79514265]
 [0.38107866 1.6296606 ]]","[[1.9562782  0.55054593]
 [0.8268507  0.5211172 ]
 [0.6358109  0.6328781 ]
 [0.5286513  0.815255  ]
 [0.5178565  1.6570535 ]]"


==> figure/experiment/adult/COSMOS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.038197532503879,0.2518368119589942,1.0065252147662598,0.3452004363718351,"[[0.07891537 0.03283808]
 [0.07127693 0.04699418]
 [0.06420889 0.06372415]
 [0.05702711 0.08274145]
 [0.05342983 0.10165159]]","[[0.08062438 0.03385488]
 [0.07203522 0.04918404]
 [0.06724304 0.06097461]
 [0.0596903  0.08483732]
 [0.05495994 0.10287767]]"


==> figure/experiment/adult/COSMOS_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.1150267794750124,6.002052112278573,2.008245122105097,7.2829450458888,"[[0.11133783 0.02551759]
 [0.09254302 0.04962311]
 [0.07757423 0.07495439]
 [0.06798075 0.09761877]
 [0.0685304  0.10159036]]","[[0.11435789 0.02586298]
 [0.09493707 0.05317563]
 [0.07694512 0.07992254]
 [0.07533083 0.10333412]
 [0.07625444 0.10179174]]"


==> figure/experiment/adult/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.8581290387994325,0.31667842157383835,0.7926001248056258,0.5476463029474004,"[[0.11050572 0.02518792]
 [0.09524544 0.04293136]
 [0.08411767 0.06167813]
 [0.07328469 0.08170914]
 [0.06766646 0.09741924]]","[[0.11700343 0.02600884]
 [0.09903349 0.04315588]
 [0.087855   0.06049852]
 [0.07733268 0.07920967]
 [0.07394891 0.09994756]]"


==> figure/experiment/adult/EPO_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.1748543461047607,1.038306829252757,1.1363209400738088,1.07523561460655,"[[0.07068637 0.02658868]
 [0.0638491  0.03903861]
 [0.05898556 0.05033336]
 [0.05338001 0.06529228]
 [0.04980506 0.08227736]]","[[0.07375917 0.02700488]
 [0.06592279 0.04158523]
 [0.06128316 0.05255159]
 [0.05588494 0.06655107]
 [0.05219837 0.08658614]]"


==> figure/experiment/adult/EPO_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.232147971596406,7.177742685869582,2.1018571537312196,8.335505675301636,"[[0.11194986 0.02305491]
 [0.08761366 0.04492225]
 [0.07261518 0.06519261]
 [0.06458525 0.08522054]
 [0.06437263 0.08778333]]","[[0.11784264 0.02309204]
 [0.09110907 0.04984574]
 [0.07999676 0.06673629]
 [0.07142684 0.0845668 ]
 [0.07168426 0.09255166]]"


==> figure/experiment/adult/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.9477041554120581,0.6309929200571903,0.8341701653053658,1.0478544979491438,"[[0.11063827 0.02299658]
 [0.09117539 0.03927838]
 [0.0795533  0.05348984]
 [0.06929839 0.06951281]
 [0.06358017 0.08425103]]","[[0.11554763 0.02548784]
 [0.09536018 0.04490208]
 [0.08342993 0.05843082]
 [0.07506619 0.07257813]
 [0.07207038 0.08646998]]"


==> figure/experiment/adult/EPO_25.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.2719315751966263,6.599876943554632,2.068802085814963,9.071979738616438,"[[0.11030783 0.02287416]
 [0.08525652 0.04456468]
 [0.07143468 0.0641019 ]
 [0.06287555 0.08520604]
 [0.06217762 0.0885872 ]]","[[0.11165825 0.02776292]
 [0.09408013 0.04629327]
 [0.08065152 0.06427129]
 [0.07315174 0.08494052]
 [0.07237752 0.09040352]]"


==> figure/experiment/adult/LS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.2123477308125135,36.3416669191341,1.1684161650283253,36.79215412949083,"[[0.09025862 0.01026711]
 [0.08364248 0.01298593]
 [0.07681932 0.01825467]
 [0.06971454 0.02623319]
 [0.05908875 0.04733643]]","[[0.09705778 0.00832237]
 [0.08514158 0.01529527]
 [0.07981488 0.01975856]
 [0.07422486 0.02671015]
 [0.06216903 0.05085174]]"


==> figure/experiment/adult/LS_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.3177956588378823,23.747472549066245,2.1411510749446703,20.80836303796707,"[[0.14888611 0.00744718]
 [0.12206896 0.01558152]
 [0.09228171 0.03749671]
 [0.07060144 0.0669508 ]
 [0.06499664 0.08131848]]","[[0.13586442 0.01455446]
 [0.12443331 0.02151636]
 [0.1011259  0.03710814]
 [0.07767908 0.07053989]
 [0.07202115 0.08589958]]"


==> figure/experiment/adult/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.9302804687699402,19.91806121222202,0.8040987742210854,18.668209198060325,"[[0.14753786 0.00801997]
 [0.12588274 0.01335989]
 [0.1064948  0.02426234]
 [0.08595805 0.04396398]
 [0.06941403 0.06665611]]","[[0.15241238 0.00915227]
 [0.13023995 0.01647691]
 [0.11486194 0.0263607 ]
 [0.09427076 0.04673331]
 [0.07652125 0.07254123]]"


==> figure/experiment/adult/all.csv <==
EMGDA,1.121,0.26,1.084,0.296
EPO,1.175,1.038,1.136,1.075
COSMOS,1.038,0.252,1.007,0.345
LS,1.212,36.342,1.168,36.792


==> figure/experiment/adult/eMGDA_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.1209765351146788,0.26024348291663396,1.08396612958936,0.2955061433847823,"[[0.07130631 0.02857057]
 [0.06508403 0.04291085]
 [0.05990124 0.05698936]
 [0.05379185 0.07512552]
 [0.05279266 0.10175598]]","[[0.07206512 0.03020073]
 [0.06656425 0.04447947]
 [0.06132241 0.06009137]
 [0.05476912 0.08274336]
 [0.0545495  0.10161929]]"


==> figure/experiment/adult/eMGDA_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.208680241693957,6.609033249774628,2.069757339489063,7.40637605717457,"[[0.11269791 0.02308061]
 [0.08767174 0.04648052]
 [0.07229023 0.06801211]
 [0.06560571 0.08981026]
 [0.06530267 0.09233383]]","[[0.11557363 0.02567336]
 [0.09206311 0.05032951]
 [0.0749157  0.07392377]
 [0.07210249 0.09368172]
 [0.07264185 0.09719642]]"


==> figure/experiment/adult/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.8980719952891238,0.29158397990635465,0.8209002925426457,0.6227293777798648,"[[0.11383516 0.02257607]
 [0.09287786 0.04101137]
 [0.08036102 0.05804602]
 [0.07056989 0.07662311]
 [0.06653718 0.09571131]]","[[0.11542109 0.02520344]
 [0.09651186 0.04272324]
 [0.08670019 0.05654598]
 [0.07262193 0.08264703]
 [0.07423805 0.09722012]]"


==> figure/experiment/adult_bk/COSMOS.csv <==
HV Train,HV Test,KL Train,KL Test
0.03171920914211432,0.018669436551222725,0.015190029501400498,25.736694296778552


==> figure/experiment/adult_bk/COSMOS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.026523195981622977,1.396231448190883,0.025345893101825192,2.1347062179186618,"[[0.09751172 0.02199194]
 [0.07855482 0.04135016]
 [0.06210016 0.06083148]
 [0.04588064 0.0824711 ]
 [0.03574692 0.09384812]]","[[0.09402001 0.02499814]
 [0.08436089 0.04137266]
 [0.06689259 0.06281598]
 [0.05001803 0.08192194]
 [0.04126823 0.09964227]]"


==> figure/experiment/adult_bk/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.7148459231391975,0.9673626640876204,2.5837213952459885,1.9165941237854238,"[[0.09386258 0.02021176]
 [0.07786364 0.04146153]
 [0.06194213 0.06071052]
 [0.04453037 0.08042555]
 [0.03283672 0.09481031]]","[[0.09820464 0.02181588]
 [0.08239208 0.04102979]
 [0.06387376 0.06242871]
 [0.0467466  0.08093762]
 [0.04090147 0.09762714]]"


==> figure/experiment/adult_bk/EPO.csv <==
HV Train,HV Test,KL Train,KL Test
0.03339105332117323,0.020169312301634396,0.19391404402226714,34.28999887266883


==> figure/experiment/adult_bk/EPO_1.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.254450804917644,9.900157418859523,2.555640310507551,3.918650365714832,"[[0.10918979 0.02428633]
 [0.08536832 0.04391328]
 [0.07334334 0.05767605]
 [0.06453359 0.06852577]
 [0.06517864 0.07840816]]","[[0.08791934 0.02756791]
 [0.07023177 0.04222667]
 [0.05811965 0.05651898]
 [0.04760821 0.07397039]
 [0.044268   0.08717414]]"


==> figure/experiment/adult_bk/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.8919004009484572,1.5936453551393055,2.708679118819618,2.978647574050585,"[[0.08366793 0.01953998]
 [0.06326889 0.0336954 ]
 [0.0510679  0.04681248]
 [0.04129449 0.06162618]
 [0.03027108 0.08099516]]","[[0.09238171 0.02107967]
 [0.06945218 0.03731338]
 [0.05547327 0.05272865]
 [0.04654196 0.0664796 ]
 [0.03927895 0.08294684]]"


==> figure/experiment/adult_bk/eMGDA.csv <==
HV Train,HV Test,KL Train,KL Test
0.03352318337658322,0.020647706554026597,0.05461940861497727,36.376866895820704


==> figure/experiment/adult_bk/eMGDA_1.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.7291056142362895,25.917170507433497,2.1131912833431516,25.51619635958945,"[[0.07416111 0.0625937 ]
 [0.07637969 0.06387769]
 [0.07594275 0.06465787]
 [0.07673144 0.06425487]
 [0.07926326 0.06574626]]","[[0.06175053 0.05564787]
 [0.06394997 0.05257668]
 [0.05654465 0.06204347]
 [0.06404576 0.05228771]
 [0.06211875 0.05591766]]"


==> figure/experiment/adult_bk/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.5221377640709022,1.8146954777375517,1.4431834858922488,1.636482103924277,[[0.11719462 0.01617889]],[[0.12110817 0.01706806]]


==> figure/experiment/adult_bk/eMGDA_5.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.1002508471564623,11.818570114786628,2.0522814642086544,11.871163747462013,"[[0.12049476 0.01696844]
 [0.0969103  0.0399438 ]
 [0.08327846 0.06101144]
 [0.07662509 0.08407104]
 [0.07657547 0.08348008]]","[[0.12412931 0.0160259 ]
 [0.09769609 0.0422433 ]
 [0.08578932 0.06382244]
 [0.07960263 0.08367731]
 [0.07912734 0.08750375]]"


==> figure/experiment/compass/COSMOS.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
0.03479852623969526,0.021620403631985585,0.45665567407943514,8.405776955046775,"[[0.18750408 0.05510797]
 [0.13897218 0.07789773]
 [0.09677995 0.09832099]
 [0.06554581 0.11849935]
 [0.03047124 0.1428245 ]]","[[0.25568914 0.05471411]
 [0.19959664 0.08262113]
 [0.16092893 0.10140629]
 [0.12744856 0.12620428]
 [0.09508593 0.14823318]]"


==> figure/experiment/compass/COSMOS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.5242256468200774,0.03279698954204661,2.4198129927924583,0.6078358174415954,"[[0.17170432 0.07682139]
 [0.14519659 0.09837565]
 [0.12167675 0.11894827]
 [0.09828039 0.14408042]
 [0.07202373 0.16988878]]","[[0.16457745 0.08391763]
 [0.13988648 0.10469661]
 [0.10986718 0.13482164]
 [0.09062386 0.15915065]
 [0.07575145 0.16814025]]"


==> figure/experiment/compass/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.623239001926736,0.03421908288921712,2.5494391617412515,0.5663323706192186,"[[0.16677926 0.07452941]
 [0.13915938 0.09651694]
 [0.117119   0.11821289]
 [0.09322172 0.14121434]
 [0.0706021  0.16661689]]","[[0.15604971 0.08214638]
 [0.13696294 0.10225023]
 [0.11102263 0.12865528]
 [0.08658318 0.15374658]
 [0.06821165 0.17355946]]"


==> figure/experiment/compass/EPO.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
0.03644578585365199,0.023458611107384342,0.0123452722300426,8.805651005221012,"[[0.21451782 0.04381539]
 [0.1298046  0.07223621]
 [0.08981722 0.09174536]
 [0.06093179 0.11029425]
 [0.0277473  0.13828173]]","[[0.27658755 0.04665112]
 [0.19590412 0.07351509]
 [0.16142733 0.09081148]
 [0.11506383 0.12273335]
 [0.09140193 0.14338692]]"


==> figure/experiment/compass/EPO_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.67704415376428,0.01040066778525489,2.615660994317004,0.37351694295378013,"[[0.17015515 0.07289106]
 [0.14088196 0.0926652 ]
 [0.11342154 0.11651114]
 [0.09143128 0.13818856]
 [0.06852133 0.1671063 ]]","[[0.17005047 0.07587083]
 [0.13153696 0.1042264 ]
 [0.1129694  0.12018293]
 [0.08588624 0.15064248]
 [0.06469034 0.17831117]]"


==> figure/experiment/compass/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.730404289088062,0.007636983543298558,2.648737293797171,0.3505352603660494,"[[0.1706437  0.07043375]
 [0.13902695 0.09155057]
 [0.11234017 0.11424257]
 [0.09234847 0.13521588]
 [0.06700453 0.166074  ]]","[[0.16597918 0.07668374]
 [0.12951703 0.10226589]
 [0.11074439 0.12065587]
 [0.08568021 0.1474997 ]
 [0.06552296 0.17353722]]"


==> figure/experiment/compass/LS.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
0.0351567277300036,0.02367335596148734,55.10345260352445,4.847472188742226,"[[0.2644352  0.03026897]
 [0.10462869 0.08159208]
 [0.01419313 0.14502905]
 [0.00325962 0.15891826]
 [0.00067819 0.177909  ]]","[[0.32335326 0.03232969]
 [0.16059093 0.09024263]
 [0.07566833 0.15463747]
 [0.06419071 0.16627368]
 [0.05959504 0.17815295]]"


==> figure/experiment/compass/LS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.7350877797408577,8.92837902183348,2.6551724891058672,10.422240970213654,"[[0.21825011 0.04736947]
 [0.15948768 0.0778043 ]
 [0.11093301 0.11582778]
 [0.052193   0.18654144]
 [0.03070672 0.22409981]]","[[0.21877258 0.04775051]
 [0.15519312 0.08355743]
 [0.09128053 0.14045243]
 [0.05488961 0.189437  ]
 [0.0267862  0.23404983]]"


==> figure/experiment/compass/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.796877299409639,9.059286079951798,2.633624080583885,10.716301226287754,"[[0.21348168 0.04758363]
 [0.1572321  0.07674655]
 [0.10691051 0.11711959]
 [0.05150156 0.18544169]
 [0.02983241 0.22380738]]","[[0.20990595 0.05173113]
 [0.15551412 0.08319699]
 [0.0957697  0.13777359]
 [0.05144296 0.1979963 ]
 [0.02604602 0.23802762]]"


==> figure/experiment/compass/all.csv <==
,EMGDA,2.699,0.034,2.62,0.095
,EPO,2.73,0.008,2.649,0.351
,COSMOS,2.623,0.034,2.549,0.566
,LS,2.797,9.059,2.634,10.716


==> figure/experiment/compass/eMGDA.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
0.035193670648234976,0.022615417253701753,0.07675902358424315,7.462884258891367,"[[0.22401908 0.04324811]
 [0.1326304  0.07765936]
 [0.09222734 0.09733242]
 [0.06337664 0.11596633]
 [0.02628846 0.14115454]]","[[0.27446976 0.04921119]
 [0.20150025 0.07875211]
 [0.15923008 0.09950987]
 [0.11676173 0.12837563]
 [0.08951385 0.14784499]]"


==> figure/experiment/compass/eMGDA_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.6388914893039517,0.022370043175668104,2.5356500004428186,0.5586795113258095,"[[0.17795204 0.07091606]
 [0.14373133 0.09390569]
 [0.11610871 0.1170453 ]
 [0.09140977 0.14315477]
 [0.06843475 0.17021322]]","[[0.1667949  0.07919432]
 [0.12921026 0.10924051]
 [0.12178359 0.11468246]
 [0.08639311 0.15316167]
 [0.06619136 0.1796057 ]]"


==> figure/experiment/compass/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.6994819149333105,0.034337569392311626,2.6201780543488207,0.0952614374385424,"[[0.17762674 0.06749266]
 [0.13909298 0.09424065]
 [0.11528033 0.11418326]
 [0.09344358 0.13697104]
 [0.06903736 0.16470072]]","[[0.16990645 0.07498232]
 [0.13772687 0.09603633]
 [0.11058481 0.12308995]
 [0.09674645 0.13807122]
 [0.06894905 0.16956094]]"


==> figure/experiment/default/COSMOS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.3995368499015778,0.7465810577816546,0.4085377501407119,2.247205537724246,"[[0.02100907 0.00148585]
 [0.01718725 0.00354623]
 [0.01860515 0.0070755 ]
 [0.01515289 0.00932191]
 [0.0173553  0.01728215]]","[[0.02131749 0.00119405]
 [0.01830366 0.00360297]
 [0.01813223 0.00489958]
 [0.01453558 0.00926665]
 [0.01896062 0.01583604]]"


==> figure/experiment/default/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.41349053725977764,0.9499882061050272,0.42054929520590756,3.289164057234549,"[[0.01952793 0.00251947]
 [0.0157799  0.00598175]
 [0.01478876 0.01017876]
 [0.01541234 0.01852676]
 [0.01335313 0.01882319]]","[[0.01883571 0.00289976]
 [0.01621729 0.0036719 ]
 [0.01561487 0.0094514 ]
 [0.01513674 0.01400746]
 [0.01317666 0.01518892]]"


==> figure/experiment/default/EPO_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.4832690450432718,0.9779068820138243,0.4861178469536586,3.3835792432398497,"[[0.01667805 0.00265472]
 [0.01458074 0.00407204]
 [0.01322961 0.00532839]
 [0.01265045 0.00756588]
 [0.01177334 0.00917016]]","[[0.01720631 0.00204273]
 [0.01475446 0.0030608 ]
 [0.01327067 0.00508841]
 [0.01303689 0.00528002]
 [0.01218218 0.00701242]]"


==> figure/experiment/default/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.4993561839867046,3.075823696146366,0.5143829934215725,8.262298824219485,"[[0.01444965 0.00334753]
 [0.01264646 0.00487649]
 [0.01187216 0.00750977]
 [0.01122605 0.00826515]
 [0.01080517 0.01065676]]","[[0.0157351  0.00185162]
 [0.01341366 0.00412492]
 [0.01206609 0.00581267]
 [0.01149702 0.0072959 ]
 [0.01116891 0.00785069]]"


==> figure/experiment/default/LS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.43828889300405743,25.271111506093646,0.44250564763090816,24.038095686061745,"[[0.02452818 0.00054934]
 [0.01933932 0.00144028]
 [0.01682628 0.00235845]
 [0.01588122 0.0029082 ]
 [0.01458015 0.00395985]]","[[0.02385958 0.00072938]
 [0.01939525 0.00162568]
 [0.01799511 0.00151435]
 [0.01555944 0.00398882]
 [0.01430176 0.0042671 ]]"


==> figure/experiment/default/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.49708616121243804,34.51080556567485,0.49655902499766,33.26785036304022,"[[0.01988605 0.00107487]
 [0.01606529 0.00223457]
 [0.0146557  0.00266656]
 [0.01303781 0.00384346]
 [0.01233788 0.00484544]]","[[0.02020764 0.00097286]
 [0.01666378 0.00142536]
 [0.01424378 0.00262383]
 [0.01319335 0.00453979]
 [0.01243315 0.00624857]]"


==> figure/experiment/default/all.csv <==
EMGDA,0.484,0.246,0.489,1.028
EPO,0.483,0.978,0.486,3.384
COSMOS,0.4,0.747,0.409,2.247
LS,0.438,25.271,0.443,24.038


==> figure/experiment/default/eMGDA_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.48352704833713633,0.24617176637195445,0.4892845438881876,1.0281075289779782,"[[0.01893201 0.00178764]
 [0.01507826 0.00407497]
 [0.01356265 0.00600059]
 [0.01278468 0.00774848]
 [0.01188883 0.01026502]]","[[0.02009223 0.00136849]
 [0.01530099 0.00351356]
 [0.01279989 0.0063593 ]
 [0.01278703 0.00648048]
 [0.01183299 0.00979426]]"


==> figure/experiment/default/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.4882398637257696,0.6368776575296531,0.47998231024821947,4.669508503767699,"[[0.01450458 0.00332486]
 [0.01277271 0.00530096]
 [0.01166458 0.00834325]
 [0.01129846 0.01026534]
 [0.01123444 0.01597345]]","[[0.01454681 0.00367395]
 [0.0127956  0.00564037]
 [0.01205873 0.00550897]
 [0.01153051 0.00896245]
 [0.01147497 0.0099644 ]]"


==> figure/experiment/fashion/COSMOS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.2703180083756767,1.186453206710951,2.1089807668224907,1.6676920677903644,"[[0.64794075 0.52905416]
 [0.55045986 0.4943577 ]
 [0.5347986  0.5416135 ]
 [0.489244   0.5733841 ]
 [0.49442226 0.6350939 ]]","[[0.662479   0.5792114 ]
 [0.59233606 0.5538015 ]
 [0.57750154 0.5772856 ]
 [0.5432021  0.6258616 ]
 [0.5394751  0.6633298 ]]"


==> figure/experiment/fashion/COSMOS_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4755813828701463,10.036697003236657,2.1744548120847007,14.659007457864245,"[[0.71661025 0.44913894]
 [0.5945501  0.4643092 ]
 [0.49252623 0.50947475]
 [0.41617385 0.5757435 ]
 [0.38820016 0.6787221 ]]","[[0.76274496 0.5573525 ]
 [0.62268704 0.5357118 ]
 [0.5874954  0.5567223 ]
 [0.50894195 0.63939244]
 [0.52578217 0.7306449 ]]"


==> figure/experiment/fashion/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4745830616277793,0.8461982847028444,2.1772617634396987,1.408808848454495,"[[0.55694467 0.424453  ]
 [0.52441037 0.4697064 ]
 [0.4538803  0.46997905]
 [0.4411573  0.5181898 ]
 [0.4240518  0.5718656 ]]","[[0.6468886  0.5416861 ]
 [0.5890308  0.53569156]
 [0.5381883  0.584722  ]
 [0.5240235  0.5869271 ]
 [0.5098044  0.65001845]]"


==> figure/experiment/fashion/EPO_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.2669503578510817,0.22266896217710644,2.1059460180551284,0.42529566434785737,"[[0.7329203  0.49472255]
 [0.6709483  0.5554805 ]
 [0.57456136 0.5823984 ]
 [0.47969517 0.59290427]
 [0.49746734 0.76688296]]","[[0.7960638  0.546174  ]
 [0.6897102  0.583879  ]
 [0.61148846 0.615609  ]
 [0.54093844 0.62887055]
 [0.5588129  0.8002599 ]]"


==> figure/experiment/fashion/EPO_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.3598156913806925,0.9410489384026489,2.1274788585774687,3.23610689627859,"[[1.4475209  0.4247708 ]
 [0.7847131  0.4954985 ]
 [0.52012914 0.52038366]
 [0.45293763 0.7336996 ]
 [0.4200468  1.5204811 ]]","[[1.3917438  0.5231718 ]
 [0.79236144 0.5721526 ]
 [0.5734053  0.5958081 ]
 [0.52160823 0.727612  ]
 [0.53409666 1.4758227 ]]"


==> figure/experiment/fashion/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4192925454444847,0.2025113525011838,2.144442547369465,1.1687444864415242,"[[0.675625   0.45094964]
 [0.59661865 0.48834732]
 [0.48775437 0.49760634]
 [0.45536834 0.564338  ]
 [0.42688918 0.6556338 ]]","[[0.6913949  0.5325649 ]
 [0.6267863  0.57555616]
 [0.5507423  0.5842496 ]
 [0.5505628  0.6045392 ]
 [0.53223306 0.67928654]]"


==> figure/experiment/fashion/LS_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.254732098847226,2.4048566624794065,2.0990152374735835,2.768836690460775,"[[0.5715314  0.5510606 ]
 [0.5367966  0.52944934]
 [0.4990127  0.5241368 ]
 [0.48403344 0.53723484]
 [0.47180882 0.5628172 ]]","[[0.6263771  0.61078966]
 [0.58348227 0.5650817 ]
 [0.5619544  0.5683348 ]
 [0.55589485 0.5874864 ]
 [0.53660184 0.5980337 ]]"


==> figure/experiment/fashion/LS_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4767398282491477,13.812099385416394,2.1874157496204987,17.973821699432865,"[[0.5951494  0.442217  ]
 [0.5077027  0.45802054]
 [0.47154704 0.50613564]
 [0.42139193 0.5498001 ]
 [0.40201277 0.62224025]]","[[0.6283482  0.559192  ]
 [0.5671638  0.5342836 ]
 [0.5434984  0.56958795]
 [0.5047016  0.62274855]
 [0.52100354 0.70210826]]"


==> figure/experiment/fashion/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4863360511362256,1.736982110258633,2.1988076037330373,2.3172363512153824,"[[0.4659317  0.41167495]
 [0.4750138  0.45241618]
 [0.45110002 0.46655488]
 [0.44472778 0.51374567]
 [0.43277103 0.53450173]]","[[0.5515232  0.5175443 ]
 [0.5451037  0.53391373]
 [0.53438145 0.5629177 ]
 [0.5201516  0.58754337]
 [0.51544535 0.6006654 ]]"


==> figure/experiment/fashion/eMGDA_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.2913828983482407,0.20248580773798633,2.0978348649929046,0.4289066114813428,"[[0.68531215 0.47671032]
 [0.6623715  0.5483577 ]
 [0.5953414  0.6191095 ]
 [0.4923052  0.6531548 ]
 [0.47191706 0.8181458 ]]","[[0.75253516 0.54877156]
 [0.67530215 0.5786045 ]
 [0.6160103  0.6611985 ]
 [0.54125535 0.68477273]
 [0.5539343  0.8427631 ]]"


==> figure/experiment/fashion/eMGDA_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.354282751038985,0.42032960153545723,2.089800385070088,1.266718544850649,"[[1.5874681  0.42983925]
 [0.852323   0.49515048]
 [0.56748545 0.5692358 ]
 [0.4188069  0.7163407 ]
 [0.41268772 1.694298  ]]","[[1.5839092  0.54396915]
 [0.88640904 0.56131554]
 [0.58918023 0.61722577]
 [0.52780825 0.86794657]
 [0.50343543 2.0031352 ]]"


==> figure/experiment/fashion/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.9799801506978376,0.8824757529271248,1.8137614376577886,1.6829041754460232,[[0.69295824 0.48514393]],[[0.74183315 0.55840945]]


==> figure/experiment/fashion/eMGDA_40.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.459036694526999,0.12757753279628803,2.1239139988651203,1.0397656080383646,"[[0.701607   0.45611176]
 [0.5649104  0.46820956]
 [0.49751642 0.5290207 ]
 [0.4303437  0.5850177 ]
 [0.3912369  0.6987146 ]]","[[0.73426783 0.5646846 ]
 [0.6007335  0.5936838 ]
 [0.5640295  0.6231015 ]
 [0.51426065 0.6192468 ]
 [0.533428   0.73573303]]"


==> figure/experiment/fashion/eMGDA_5.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
1.9770556266526178,4.109685452810465,1.9257630150711336,5.213142101837804,"[[0.98453844 0.5427948 ]
 [0.7919378  0.5300845 ]
 [0.67071813 0.668147  ]
 [0.6286075  1.0534575 ]
 [0.56480247 2.3378437 ]]","[[0.9752031  0.58403575]
 [0.77874464 0.55934083]
 [0.6681281  0.69469225]
 [0.6425979  1.1397772 ]
 [0.6088319  2.1675448 ]]"


==> figure/experiment/fashionbk/COSMOS.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
2.4482293506716273,2.1673257708178504,10.220104403258528,13.684844188688,"[[0.6978294  0.427157  ]
 [0.6121937  0.46343276]
 [0.48656622 0.49657843]
 [0.42996624 0.5925192 ]
 [0.44048837 0.727772  ]]","[[0.7439051  0.5386057 ]
 [0.6811874  0.5506874 ]
 [0.5723853  0.57674915]
 [0.5207081  0.6739384 ]
 [0.50694263 0.73608065]]"


==> figure/experiment/fashionbk/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.555205691359461,9.229704453872763,2.206830406037831,14.545150440580695,"[[0.67725736 0.40005317]
 [0.5661571  0.4168855 ]
 [0.47828397 0.4962017 ]
 [0.40633786 0.572487  ]
 [0.38510686 0.67383075]]","[[0.69819295 0.5129139 ]
 [0.5997341  0.5151704 ]
 [0.54059434 0.5546609 ]
 [0.5236611  0.6418349 ]
 [0.51089245 0.72645444]]"


==> figure/experiment/fashionbk/EPO.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
2.4401532726735518,2.1537070812165204,0.9381043654509863,3.105537681923105,"[[1.4102745  0.4070678 ]
 [0.7134587  0.45103967]
 [0.53267455 0.54221874]
 [0.43452108 0.7072157 ]
 [0.3854192  1.368955  ]]","[[1.365776   0.5289539 ]
 [0.72223186 0.55572385]
 [0.57598895 0.5900619 ]
 [0.51527494 0.74197334]
 [0.49709943 1.521026  ]]"


==> figure/experiment/fashionbk/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4932217640202605,0.9287520459720292,2.142129907986458,3.5390377561871267,"[[1.3810763  0.39300215]
 [0.69640744 0.43337998]
 [0.4868597  0.49238998]
 [0.45388424 0.7367785 ]
 [0.36153075 1.2590947 ]]","[[1.5837755  0.5292135 ]
 [0.7154435  0.53349847]
 [0.63196146 0.55542815]
 [0.5198655  0.7872308 ]
 [0.5222148  1.2277315 ]]"


==> figure/experiment/fashionbk/LS.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
2.4481102563106436,2.1951906878461216,13.417183190752496,16.139056047954536,"[[0.6499891  0.46929088]
 [0.5132754  0.44764438]
 [0.46022034 0.4893526 ]
 [0.44395655 0.55942976]
 [0.41690502 0.6467181 ]]","[[0.7290722  0.5435396 ]
 [0.56711084 0.53172415]
 [0.5424159  0.54300714]
 [0.50249386 0.61395377]
 [0.5237255  0.68355775]]"


==> figure/experiment/fashionbk/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.4684944623288114,11.88272899889213,2.184571342682734,16.11222253139252,"[[0.71232563 0.46726835]
 [0.52399206 0.45689496]
 [0.42389202 0.46256256]
 [0.4106917  0.52493244]
 [0.39775592 0.6479156 ]]","[[0.747412   0.55898917]
 [0.57478356 0.55812323]
 [0.5237344  0.54472464]
 [0.51797646 0.5956473 ]
 [0.49669546 0.67899936]]"


==> figure/experiment/fashionbk/eMGDA.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.318504140363949,0.15187767449900905,2.124645733107407,0.47077621787719137,"[[1.9946994  0.46303344]
 [0.87293756 0.4882035 ]
 [0.53128624 0.54760027]
 [0.43280125 0.81142634]
 [0.42733568 1.7784837 ]]","[[2.0387425  0.54702306]
 [0.9561825  0.5311881 ]
 [0.63386476 0.59544164]
 [0.5136948  0.8453014 ]
 [0.5182113  2.0701053 ]]"


==> figure/experiment/fashionbk/eMGDA_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.5037757349010796,0.48370036724536297,2.1628646894221397,2.2952238407579317,"[[1.6275369  0.4257216 ]
 [0.6907378  0.416402  ]
 [0.46885082 0.4778487 ]
 [0.40615296 0.69127715]
 [0.3854676  1.4860582 ]]","[[1.708383   0.52721685]
 [0.7369611  0.5319988 ]
 [0.5451989  0.55570245]
 [0.5267958  0.7764978 ]
 [0.5127546  1.4409529 ]]"


==> figure/experiment/fashionbk/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
2.419388788994258,0.13274734270944388,2.126783846267571,1.2233792526899494,"[[1.8699137  0.43987614]
 [0.7758931  0.431012  ]
 [0.5332936  0.5448629 ]
 [0.42617422 0.79514265]
 [0.38107866 1.6296606 ]]","[[1.9562782  0.55054593]
 [0.8268507  0.5211172 ]
 [0.6358109  0.6328781 ]
 [0.5286513  0.815255  ]
 [0.5178565  1.6570535 ]]"


==> figure/experiment/mnist/COSMOS_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5395986763612637,6.453787244598544,0.46059877345759137,9.732677013823086,"[[0.55310374 0.30089286]
 [0.41589564 0.28989905]
 [0.30783868 0.31436822]
 [0.25943634 0.41078198]
 [0.21721059 0.47380924]]","[[0.5541343  0.36390975]
 [0.43880066 0.33810878]
 [0.3164617  0.38485888]
 [0.30379218 0.42460486]
 [0.2887184  0.5621435 ]]"


==> figure/experiment/mnist/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5406634830912225,0.34075338661802174,0.46078898416791514,1.2666525810742364,"[[0.38005573 0.26448047]
 [0.35181907 0.29980174]
 [0.29409936 0.30178982]
 [0.29174364 0.36060297]
 [0.25447443 0.38006797]]","[[0.39392287 0.32892612]
 [0.36684832 0.3466646 ]
 [0.38630414 0.36598855]
 [0.30538654 0.45395643]
 [0.30499262 0.41189435]]"


==> figure/experiment/mnist/COSMOS_25.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.6343881552651589,4.212245544268067,0.4509942905980502,13.505163303661577,"[[0.42628512 0.19150482]
 [0.3667325  0.24572417]
 [0.29660153 0.30323416]
 [0.21345513 0.3512169 ]
 [0.17353822 0.4284503 ]]","[[0.45499077 0.36312488]
 [0.45502356 0.35869315]
 [0.31627175 0.38909215]
 [0.28813177 0.40541008]
 [0.31557408 0.5153121 ]]"


==> figure/experiment/mnist/EPO_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5399972276778273,1.1730069757649308,0.4409505629018051,5.233636049260254,"[[0.8451745  0.25540635]
 [0.45790097 0.30439913]
 [0.3075611  0.32435474]
 [0.23648506 0.39052665]
 [0.20127633 0.70371073]]","[[0.85193336 0.3486866 ]
 [0.43510684 0.39560446]
 [0.35928425 0.38212702]
 [0.29859307 0.411278  ]
 [0.28434905 0.6919429 ]]"


==> figure/experiment/mnist/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5508446786826884,0.2662659413933547,0.47365626748100365,1.1843580226517139,"[[0.3724316  0.25706556]
 [0.321719   0.2733475 ]
 [0.30790535 0.31632128]
 [0.256555   0.32117295]
 [0.2508888  0.39113396]]","[[0.38310805 0.3198626 ]
 [0.3602092  0.35067835]
 [0.32424966 0.35839948]
 [0.30771524 0.388759  ]
 [0.2972821  0.42125875]]"


==> figure/experiment/mnist/EPO_25.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.6046901444680675,1.1765950883210665,0.4631071007240024,7.318905403440019,"[[0.7687677  0.24027675]
 [0.35816374 0.23328348]
 [0.27236983 0.2836766 ]
 [0.21073122 0.36064693]
 [0.17909083 0.6296298 ]]","[[0.72807515 0.35565403]
 [0.40024483 0.4036253 ]
 [0.30683884 0.35971674]
 [0.27636224 0.4033828 ]
 [0.29749113 0.6699587 ]]"


==> figure/experiment/mnist/LS_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5822544677600932,9.690923069324132,0.48560774878060453,15.53630669734434,"[[0.39082035 0.26210314]
 [0.29792836 0.28472903]
 [0.26477984 0.32375374]
 [0.22649607 0.3423594 ]
 [0.19308223 0.44016466]]","[[0.38816658 0.32598075]
 [0.31938517 0.34349433]
 [0.31094685 0.3524691 ]
 [0.27680632 0.39785513]
 [0.27309906 0.44885263]]"


==> figure/experiment/mnist/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5952474662518963,1.811058222625693,0.4773489397467596,3.658905189280315,"[[0.2655113  0.255934  ]
 [0.27896175 0.2845293 ]
 [0.2399297  0.27648172]
 [0.22688235 0.30470696]
 [0.19595382 0.31587735]]","[[0.3105037  0.34917504]
 [0.3092862  0.33305243]
 [0.28303263 0.37031695]
 [0.2857038  0.38004863]
 [0.29256076 0.36149108]]"


==> figure/experiment/mnist/LS_25.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.6155329301319559,7.564522221923524,0.46500873097382467,16.26000347933021,"[[0.38730857 0.22642557]
 [0.26789927 0.24139322]
 [0.23140974 0.2739748 ]
 [0.24305862 0.372192  ]
 [0.18639469 0.45588225]]","[[0.42465484 0.34789777]
 [0.31454718 0.34742546]
 [0.28708842 0.3554088 ]
 [0.30372322 0.39232883]
 [0.29509488 0.46602342]]"


==> figure/experiment/mnist/eMGDA_10.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.08676274863998756,1.5775486578686957,0.10487746710937529,3.799423245235044,"[[1.2308496  0.29846892]
 [0.26909727 0.8812937 ]]","[[1.0834191 0.3452601]
 [0.2880885 0.8526819]]"


==> figure/experiment/mnist/eMGDA_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5103971651028267,0.32415514675973683,0.44152282661193176,2.680767982338534,"[[1.0447406  0.2539058 ]
 [0.5116226  0.30512768]
 [0.3434112  0.36138952]
 [0.25529554 0.4652183 ]
 [0.19036546 0.7459879 ]]","[[1.2436274  0.3403999 ]
 [0.47726962 0.41015708]
 [0.34536144 0.37532097]
 [0.2844611  0.47827515]
 [0.28116783 0.7538525 ]]"


==> figure/experiment/mnist/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.4563573629027564,0.06038560926139591,0.40907648973486754,0.7902098856736748,"[[0.53533643 0.3335052 ]
 [0.45545664 0.37286618]
 [0.4018384  0.41954604]
 [0.35623097 0.46973556]
 [0.27827704 0.47072226]]","[[0.5856088  0.36896408]
 [0.4450462  0.4117859 ]
 [0.4080445  0.55566216]
 [0.38014486 0.45652616]
 [0.32187158 0.49157366]]"


==> figure/experiment/mnist/eMGDA_25.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5773024586339748,0.17496464981852985,0.4581243338783336,3.9909886339460257,"[[0.9951985  0.23277113]
 [0.47898445 0.27394542]
 [0.26833975 0.28303337]
 [0.20654908 0.40011743]
 [0.1693098  0.7119529 ]]","[[1.02843    0.38056418]
 [0.44582805 0.3425909 ]
 [0.30930153 0.3651177 ]
 [0.29635492 0.44940194]
 [0.31883258 0.7634045 ]]"


==> figure/experiment/mnist/eMGDA_40.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5698185732352261,0.6095210312183494,0.4649670405074282,2.091655822269043,"[[0.35064173 0.25250044]
 [0.3253019  0.29681873]
 [0.28196484 0.32688046]
 [0.25368047 0.37508354]
 [0.2196948  0.41861773]]","[[0.37139094 0.3261385 ]
 [0.34626785 0.3617941 ]
 [0.3516507  0.5094655 ]
 [0.30474097 0.3898437 ]
 [0.32137904 0.48680955]]"


==> figure/experiment/mnistbk/COSMOS.csv <==
HV Train,HV Test,KL Train,KL Test,loss,test_loss
0.5814029918796217,0.46699585946429245,5.732315455403283,10.819500004453882,"[[0.55268145 0.28986394]
 [0.38535085 0.2600198 ]
 [0.29979658 0.30540672]
 [0.21902756 0.35427964]
 [0.19217063 0.4416645 ]]","[[0.53854716 0.33165574]
 [0.4599448  0.35999203]
 [0.35411012 0.36376277]
 [0.28010318 0.44674918]
 [0.3025024  0.4630654 ]]"


==> figure/experiment/mnistbk/COSMOS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5918141555044452,4.944957541143282,0.44974119218669006,13.825711801302404,"[[0.45945734 0.2197436 ]
 [0.41388366 0.27669144]
 [0.33179277 0.34121448]
 [0.23619257 0.3798993 ]
 [0.19295394 0.45126823]]","[[0.48935032 0.39905635]
 [0.41544437 0.35138348]
 [0.3542318  0.40691796]
 [0.2914461  0.4539414 ]
 [0.2951396  0.4765828 ]]"


==> figure/experiment/mnistbk/EPO.csv <==
HV Train,HV Test,KL Train,KL Test
0.5863982276892088,0.4528956217918312,1.2326164355957456,3.94318101572768


==> figure/experiment/mnistbk/EPO_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.595362558503898,1.151951192525442,0.4625650477216743,6.260172235311059,"[[0.75760555 0.22892752]
 [0.36442485 0.23391488]
 [0.2885089  0.30191886]
 [0.2146326  0.36181757]
 [0.1938334  0.65830725]]","[[0.65449005 0.34691846]
 [0.41314533 0.3474286 ]
 [0.33467576 0.4324175 ]
 [0.27898732 0.40798008]
 [0.29382694 0.7848022 ]]"


==> figure/experiment/mnistbk/LS_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.6042385520933182,9.204794829020416,0.4731530630050935,16.501793369523174,"[[0.37102306 0.25015965]
 [0.31535727 0.29286817]
 [0.23109598 0.277459  ]
 [0.20050287 0.321332  ]
 [0.18158671 0.4321972 ]]","[[0.3718725  0.32533893]
 [0.33942807 0.35951024]
 [0.30087882 0.36068845]
 [0.31171554 0.3991682 ]
 [0.29331648 0.47706816]]"


==> figure/experiment/mnistbk/eMGDA.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5986624725047349,3.2874522610634496,0.4683345188542969,8.911058756502923,"[[0.436421   0.21514213]
 [0.4197611  0.26899943]
 [0.27871996 0.283714  ]
 [0.23029706 0.39418882]
 [0.18530226 0.69343716]]","[[0.45688036 0.32736605]
 [0.43250164 0.34543744]
 [0.39433286 0.3426346 ]
 [0.29477492 0.40212587]
 [0.28510198 0.75455946]]"


==> figure/experiment/mnistbk/eMGDA_15.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.5374514622326383,0.3030996548288931,0.45266525801203095,2.223520722021128,"[[0.9679166  0.2524682 ]
 [0.4560048  0.271035  ]
 [0.31609562 0.3421755 ]
 [0.23050742 0.45535985]
 [0.20423971 0.9371147 ]]","[[0.9581176  0.34269342]
 [0.48973215 0.34862614]
 [0.32763985 0.38705832]
 [0.2912932  0.45958304]
 [0.27800998 0.9212413 ]]"


==> figure/experiment/mnistbk/eMGDA_20.csv <==
HV Train,KL Train,HV Test,KL Test,loss,test_loss
0.579807634695725,0.30762687228301433,0.47692972931581146,3.637832498377236,"[[0.8993284  0.23237722]
 [0.39801753 0.23732068]
 [0.28637835 0.30987462]
 [0.21797064 0.43221608]
 [0.18988463 0.8467366 ]]","[[0.9655843  0.34224966]
 [0.38883066 0.33245662]
 [0.30932623 0.35847235]
 [0.27821997 0.42315823]
 [0.30073807 0.8062776 ]]"

